Disentangling Decentralized Finance (DeFi) Compositions

We present a measurement study on compositions of Decentralized Finance protocols, which aim to disrupt traditional finance and offer services on top of distributed ledgers, such as Ethereum. DeFi compositions may impact the development of ecosystem interoperability, are increasingly integrated with web technologies, and may introduce risks through complexity. Starting from a dataset of 23 labeled DeFi protocols and 10,663,881 associated Ethereum accounts, we study the interactions of protocols and associated smart contracts. From a network perspective, we find that decentralized exchanges and lending protocols have high degree and centrality values, that interactions among protocol nodes primarily occur in a strongly connected component, and that known community detection methods cannot disentangle DeFi protocols. Therefore, we propose an algorithm to decompose a protocol call into a nested set of building blocks that may be part of other DeFi protocols. With a ground truth dataset we have collected, we can demonstrate the algorithm's capability by finding that swaps are the most frequently used building blocks. As building blocks can be nested, i.e., contained in each other, we provide visualizations of composition trees for deeper inspections. We also present a broad picture of DeFi compositions by extracting and flattening the entire nested building block structure across multiple DeFi protocols. Finally, to demonstrate the practicality of our approach, we present a case study that is inspired by the recent collapse of the UST stablecoin in the Terra ecosystem. Under the hypothetical assumption that the stablecoin USD Tether would experience a similar fate, we study which building blocks and, thereby, DeFi protocols would be affected. Overall, our results and methods contribute to a better understanding of a new family of financial products.

==> figures/network_ill_edges12.csv <==
u,v,label,lw,color ,opacity,bend,Direct
A_4,A'_4,  ,0.6,gray   ,0.5,0,false
A_5,A'_5,  ,0.6,gray   ,0.5,0,false
A_6,A'_6,  ,0.6,gray   ,0.5,0,false
A_7,A'_7,  ,0.6,gray   ,0.5,0,false
A_8,A'_8,  ,0.6,gray   ,0.5,0,false
A_9,A'_9,  ,0.6,gray   ,0.5,0,false
A_10,A'_10,  ,0.6,gray   ,0.5,0,false
A_11,A'_11,,0.6,gray   ,0.5,0,false


==> figures/network_ill_edges2.csv <==
u,v,label,lw,color ,opacity,bend,Direct,style
A'_1,A'_4,  ,0.6,black   ,1,0,true,dashed
A'_2,A'_4,  ,0.6,black   ,1,0,true,dashed
A'_3,A'_7,  ,0.6,black   ,1,0,true,dashed
A'_7,A'_8,  ,0.6,black   ,1,0,true,
A'_4,A'_5,  ,0.6,black   ,1,0,true,
A'_4,A'_6,  ,0.6,black   ,1,0,true,
A'_7,A'_4,  ,0.6,black   ,1,0,true,
A'_6,A'_9,  ,0.6,black   ,1,0,true,
A'_8,A'_9,  ,0.6,black   ,1,0,true,
A'_9,A'_11,  ,0.6,black   ,1,0,true,
A'_11,A'_10,  ,0.6,black   ,1,0,true,
A'_5,A'_10,  ,0.6,black   ,1,0,true,
A'_6,A'_10,  ,0.6,black   ,1,0,true,


==> figures/network_ill_vertices1.csv <==
id, x, y ,size,color,opacity,label,layer ,fontscale,shape
A_4,1.25,2.75,0.5,gray,0.5, $CA_{1}$ ,1,0.7,circle
A_5,2.25,2.75,0.5,gray,0.5, $CA_{2}$ ,1,0.7,circle
A_6,2.25,2,0.5,gray,0.5, $CA_{3}$ ,1,0.7,circle
A_7,1.25,0.75,0.5,gray,0.5, $CA_{4}$ ,1,0.7,circle
A_8,2.25,0.75,0.5,gray,0.5, $CA_{5}$ ,1,0.7,circle
A_9,3.25,1.5,0.5,black,0.5, $CA_{6}$ ,1,0.7,circle
A_10,4,2.75,0.5,gray,0.5, $CA_{7}$ ,1,0.7,circle
A_11,4,2,0.5,gray,0.5, $CA_{8}$ ,1,0.7,circle


==> figures/network_ill_vertices2.csv <==
id, x, y ,size,color,opacity,label,layer ,fontscale,shape
A'_1,0.25,3,0.5,white,0.5, $EOA_{1}$ ,2,0.5,rectangle
A'_2,0.25,2.25,0.5,white,0.5, $EOA_{2}$ ,2,0.5,rectangle
A'_3,0.25,0.75,0.5,white,0.5, $EOA_{3}$ ,2,0.5,rectangle
A'_4,1.25,2.75,0.5,blue,0.5, $CA_{1}$ ,2,0.7,circle
A'_5,2.25,2.75,0.5,blue,0.5, $CA_{2}$ ,2,0.7,circle
A'_6,2.25,2,0.5,blue,0.5, $CA_{3}$ ,2,0.7,circle
A'_7,1.25,0.75,0.5,red,0.5, $CA_{4}$ ,2,0.7,circle
A'_8,2.25,0.75,0.5,red,0.5, $CA_{5}$ ,2,0.7,circle
A'_9,3.25,1.5,0.5,black,0.5, $CA_{6}$ ,2,0.7,circle
A'_10,4,2.75,0.5,green,0.5, $CA_{7}$ ,2,0.7,circle
A'_11,4,2,0.5,green,0.5, $CA_{8}$ ,2,0.7,circle

